Combining Learned and Analytical Models for Predicting Action Effects from Sensory Data

One of the most basic skills a robot should possess is predicting the effect of physical interactions with objects in the environment. This enables optimal action selection to reach a certain goal state. Traditionally, dynamics are approximated by physics-based analytical models. These models rely on specific state representations that may be hard to obtain from raw sensory data, especially if no knowledge of the object shape is assumed. More recently, we have seen learning approaches that can predict the effect of complex physical interactions directly from sensory input. It is however an open question how far these models generalize beyond their training data. In this work, we investigate the advantages and limitations of neural network based learning approaches for predicting the effects of actions based on sensory input and show how analytical and learned models can be combined to leverage the best of both worlds. As physical interaction task, we use planar pushing, for which there exists a well-known analytical model and a large real-world dataset. We propose to use a convolutional neural network to convert raw depth images or organized point clouds into a suitable representation for the analytical model and compare this approach to using neural networks for both, perception and prediction. A systematic evaluation of the proposed approach on a very large real-world dataset shows two main advantages of the hybrid architecture. Compared to a pure neural network, it significantly (i) reduces required training data and (ii) improves generalization to novel physical interaction.

==> figures/general_on_ellip_rev.txt <==
data	param-tr	vp-tr	vo-tr	param-rot	vp-rot	vo-rot	param-pos	vp-pos	vo-pos	err12-tr	err12-rot	err12-pos	err13-tr	err13-rot	err13-pos	err14-tr	err14-rot	err14-pos
butter 	19.4311983415356	18.6119729879739	20.6856451115465	49.1318407843465	53.7315618031722	55.7419192577534	0.29921833	0.28483713	0.4035397	19.233059151822	51.609926318971	0.36670133	22.4187596387205	59.9856588967847	0.57666606	17.5555904091981	49.6456886579847	0.3935401
+hex	17.800296246686	19.8043975595997	19.9434595529036	47.0161053426161	55.1437393119227	55.7191002055846	0.24478252	0.18933387	0.18448211	17.7654728791638	47.8392784349565	0.14964025	17.7726116232105	47.7846210247411	0.2086997	17.6614175829957	47.7670719134201	0.16864601
+h+tri	16.7523205961025	18.6144186173654	19.7779629107627	46.019216878003	52.816669868785	53.2974478221134	0.70946735	0.6526345	0.67149436	16.4871593094498	46.0579722937848	0.6820904	16.9454123573621	48.9825848114432	0.7193359	16.866909320527	47.1210771485537	0.6583949
+h+ellip	15.6590341364618	17.3052383899726	15.9932897002323	43.233428245797	49.4271537927393	47.2195167274168	0.14897105	0.1405751	0.14193226	15.7652665489509	42.7633828498671	0.124335	15.3981135045086	42.7601542299801	0.143903	15.6095906952045	43.7904484955204	0.106706



==> figures/general_on_tri_rev.txt <==
data	param-tr	vp-tr	vo-tr	param-rot	vp-rot	vo-rot	param-pos	vp-pos	vo-pos	err12-tr	err12-rot	err12-pos	err13-tr	err13-rot	err13-pos	err14-tr	err14-rot	err14-pos
butter 	38.5332096728146	45.8783104040598	41.7948899881926	50.8666416411605	51.5596583346673	60.2585217996205	8.060064	7.999773	7.855085	38.5961797890389	48.2961421161141	7.8475165	46.3331934060177	59.575791765402	8.145555	36.8391731659099	47.8230985377399	8.065295
+hex	33.3560262208645	41.282899591634	35.0116437251511	43.9121840900793	41.93970566426	54.698914855321	7.187703	7.1615047	7.1747494	34.2142826465054	44.3925311674157	6.998175	32.6781273766518	43.7744226784621	7.2248483	32.5573135451163	42.4012967036951	7.258802
+h+tri	26.5714670330266	28.2114048507548	26.8091779649233	35.0725049700658	33.6006532853146	36.6426244030791	3.7124848	3.7763205	3.836857	25.0128942007011	33.7496172796638	3.74625	25.5069576629867	35.7113598242005	3.7434783	25.792759154565	35.4032902556907	3.8140385
+h+ellip	36.5094414813535	40.5861793227052	35.994674413208	46.9773580191059	42.4723256345275	51.0396503738561	6.927519	6.9147162	7.1257515	33.083036477615	43.8206441840601	6.93444	34.1262992826156	46.7954143716449	6.77665	31.9809144225418	43.7098244391372	6.8169



==> figures/size_val.txt <==
data	model-tr	model-tr-std	model-rot	model-rot-std	e12-tr	e12-tr-std	e12-rot	e12-rot-std	e12-pos	e12-pos-std	e13-tr	e13-tr-std	e13-rot	e13-rot-std	e13-pos	e13-pos-std	e14-tr	e14-tr-std	e14-rot	e14-rot-std	e14-pos	e14-pos-std	param-tr	param-tr-std	param-rot	param-rot-std	param-pos	param-pos-std	vp-tr	vp-tr-std	vp-rot	vp-rot-std	vp-pos	vp-pos-std	vo-tr	vo-tr-std	vo-rot	vo-rot-std	vo-pos	vo-pos-std	fp-tr	fp-tr-std	fp-rot	fp-rot-std
2.5	18.9504718084236	0.122271301493079	35.4060394268133	0.29274653698632	24.6963682786909	0.161999486862505	46.7627696538492	0.359067929522133	0.44925138	0.00241946420921	24.5930158598172	0.16324063393458	46.017467607841	0.356557595979938	0.444579175	0.002470514360587	24.693800279955	0.162951354413273	45.9470806210663	0.354760257750789	0.461806746666667	0.002495583130875	25.4205641969233	0.165727546422527	45.5187293945	0.356252331088688	0.4620887	0.002490772393335	32.2445886585431	0.183144920088313	53.9942200158344	0.376102257320527	0.450270133333333	0.002456265900779	33.1401452783292	0.179518169697675	61.8700199738968	0.419426036409756	0.46309124	0.002498748755461	32.552582129943	0.194019005756798	63.518283784757	0.46249780713919
5	18.9504718084236	0.122271301493079	35.4060394268133	0.29274653698632	23.3603229277947	0.15508714316631	44.8302046153187	0.345378325069235	0.40073894	0.002220918720016	23.8208618267747	0.157740668841122	44.4215494141745	0.34416932715069	0.387718765	0.002075740736352	23.7006188199233	0.156152685017583	43.9630620215724	0.340932340122334	0.37021756	0.001904965271683	24.2578680509233	0.158580843034089	43.7284488616746	0.341749725792429	0.368007756666667	0.001892991921058	27.6868489753661	0.164549771008932	47.8141981366845	0.350025130583241	0.391077286666667	0.002026684257324	27.3864191584867	0.158690776967741	51.469392612142	0.371765398343547	0.384531733333333	0.002066733016658	25.1118011899783	0.148595249209249	53.3408997083835	0.3878301082822
7.5	18.9504718084236	0.122271301493079	35.4060394268133	0.29274653698632	22.7386906912113	0.153477018476293	43.3200410684657	0.340129957305554	0.367511175	0.002061663099835	22.8408171393222	0.151660435599736	42.4951577174211	0.333712527276034	0.34055784	0.001764517213921	22.9295400244593	0.151874187125695	42.6568707282886	0.334590099752451	0.344618673333333	0.001765878568702	23.1995584471911	0.153261347894014	42.2563735776636	0.336950404761512	0.394649726666667	0.002104033446352	25.8945391323057	0.156959136335995	45.4933147941768	0.342070551197009	0.355647946666667	0.001830632475823	25.0520545993456	0.149343429579754	47.2633586401491	0.35585242589614	0.340680673333333	0.00176503817546	22.7853398162323	0.137049721709572	47.7459964549332	0.353744569978177
10	18.9504718084236	0.122271301493079	35.4060394268133	0.29274653698632	22.0844526473625	0.149308912303795	42.1563300466976	0.332410638489626	0.33275205	0.001749543804849	22.4508874469908	0.150628647855401	41.619512265362	0.32944936936623	0.331160485	0.001725758812217	22.3587541741414	0.149412511558621	41.7383192773912	0.329055566953042	0.34536793	0.001832559273107	22.7966500572834	0.149966136750139	41.6686921675984	0.332230316425342	0.359130666666667	0.00189329210783	24.7492446778121	0.151766828128371	43.7184664740464	0.336145458507565	0.333734206666667	0.001862663140123	23.8611568336594	0.144632850778573	44.568040908704	0.339224965045969	0.328981266666667	0.001764354967639	21.5364648382071	0.133273874870978	43.9981384419112	0.333353803476709
15	18.9504718084236	0.122271301493079	35.4060394268133	0.29274653698632	21.1615591047003	0.143865414488221	40.4274328542446	0.324683615870424	0.345939185	0.001862012917515	21.6049052716276	0.146573825867829	41.1624623330652	0.326344439827291	0.332509	0.001886962411907	21.4052781729572	0.143657076575026	40.9834213692515	0.325652779507087	0.34751033	0.001898225791031	22.1855227207212	0.14774075728295	41.038951057192	0.328061169200689	0.332791333333333	0.001776266597939	23.5323551798523	0.146986997883735	42.2932885630437	0.329674632531584	0.322137166666667	0.00173635488299	22.3729503146759	0.137688543053593	42.7588936105654	0.330153788407913	0.313993343333333	0.00172551178583	20.6902156465473	0.128646454020229	41.2189647900131	0.316776424093714
20	18.9504718084236	0.122271301493079	35.4060394268133	0.29274653698632	21.007346180679	0.144376081274346	40.3744944065345	0.323655191862623	0.317920385	0.001742326341579	20.4673582430227	0.140300108024083	39.2708060254068	0.315552369354757	0.354713	0.002023362454369	20.9976750853539	0.142030498203821	40.0200278667893	0.322580000866931	0.3226991	0.001756202576276	21.4386441408301	0.143847583111989	39.8837778487804	0.321339603091723	0.36151563	0.001969275017766	22.8880236213295	0.14319096567276	41.3746961848839	0.325246524185979	0.322584473333333	0.001841134336049	21.67095554775	0.13510345041817	41.3695412820206	0.324363766370872	0.30426972	0.001679974952759	20.3829504835571	0.127285154820409	39.6706969958507	0.310323182397247
50	18.9504718084236	0.122271301493079	35.4060394268133	0.29274653698632	19.1819865197517	0.131519037255562	36.3185890979857	0.298968280062546	0.3049055	0.001737612366353	19.350464315025	0.131536388578525	36.8575642554404	0.302223845264475	0.321035	0.001848703832189	19.4488255961564	0.130846335139947	37.0370527843373	0.30306864622048	0.300397986666667	0.001770131689725	19.9802568136071	0.133250537341593	37.2736083204872	0.304295282385636	0.307911413333333	0.001709137721356	20.2615896565791	0.132019027194291	37.0283503836642	0.304802510147571	0.312083466666667	0.00176698574532	18.9155722522688	0.12258060733909	36.5664449498716	0.298216554361991	0.29511299	0.001689173414887	19.6400346785181	0.125443130277369	37.1593590772946	0.295859811181415
100	18.9504718084236	0.122271301493079	35.4060394268133	0.29274653698632	18.7075073708548	0.127097659894735	35.6159400219688	0.295131219376975	0.291045	0.001699425475066	18.5045004377329	0.126357972996821	35.1672068431161	0.29188509841724	0.3078615	0.001787725140283	18.5722332892624	0.125079054697353	35.3851102625129	0.292435913605528	0.32302636	0.001755253506786	19.0474328964705	0.125540219026631	35.9530208187708	0.293366378335489	0.3146893	0.00184994100383	19.6515692403667	0.128610608500497	35.735823526389	0.295975804464587	0.3123075	0.001754669092451	17.7204458249445	0.117023408906838	34.076089015911	0.286081647567252	0.311332986666667	0.001672372821314	19.7530523757376	0.124793095351695	37.4913799997693	0.299622370287853
190	18.9504718084236	0.122271301493079	35.4060394268133	0.29274653698632	18.4153075067758	0.124018331019278	34.6123069405907	0.285396634194648	0.3103951	0.001852203763827	17.8885670337338	0.120327433944401	34.4245878162848	0.286983536718688	0.297659	0.001616164482465	18.2760253004822	0.123152923375703	35.2680544279157	0.289341197339934	0.30555776	0.001768667794885	19.3270665037546	0.128259938263414	36.0843551739648	0.295777475378519	0.324202	0.001736974851373	19.2631249108985	0.125925664785197	35.7485232734507	0.301422433855464	0.332903	0.002027169622142	17.4455842868294	0.116753061414015	33.3600222970338	0.280850176002582	0.313419	0.001769649414337	19.1731255094009	0.121932431318483	36.320538851684	0.287283054113976



==> figures/vel.txt <==
data	model-tr	model-tr-std	model-rot	model-rot-std	param-tr	param-tr-std	param-rot	param-rot-std	vp-tr	vp-tr-std	vp-rot	vp-rot-std	vo-tr	vo-tr-std	vo-rot	vo-rot-std	fp-tr	fp-tr-std	fp-rot	fp-rot-std	err12-tr	err12-tr-std	err12-rot	err12-rot-std	err13-tr	err13-tr-std	err13-rot	err13-rot-std	err14-tr	err14-tr-std	err14-rot	err14-rot-std
10	26.8411421998174	0.296396948560664	40.5236603337051	0.561914998548726	28.3763771011412	0.312526874596549	43.5583102040125	0.605505539003702	29.202969579089	0.287251452350376	45.8449205403484	0.634242731975089	28.2020341465069	0.280510851543272	46.1330808052989	0.606160817385201	30.2587713241354	0.302600715778384	48.2600701651588	0.624859509595558	26.8002036107396	0.294853851453262	41.4058725697861	0.576309691614548	26.4752743650443	0.287313192925077	41.7793981784969	0.582875530435571	28.331359741488	0.312003471104742	42.8279133064475	0.593949037332788
20	18.9504718084236	0.122271301493079	35.4060394268134	0.29274653698632	19.3270665037546	0.128259938263414	36.0843551739648	0.295777475378519	19.2631249108985	0.125925664785197	35.7485232734507	0.301422433855464	17.4455842868294	0.116753061414015	33.3600222970338	0.280850176002582	19.1731255094009	0.121932431318483	36.320538851684	0.287283054113976	18.4153075067758	0.124018331019278	34.6123069405907	0.285396634194648	17.8885670337338	0.120327433944401	34.4245878162848	0.286983536718688	18.740545554763	0.128150451415518	35.3277980429932	0.292633891905458
50	22.7108893706218	0.232447938622271	39.0292766432553	0.632646835641441	23.2871888782991	0.26168260709195	41.8835632760913	0.77940124728127	37.2975151652747	0.345113871079386	44.1406202185552	0.798150037956767	31.3993101669359	0.269892347524669	52.8872487774762	0.82008981641192	40.2314874112235	0.397046408998384	56.2381671966786	0.834863275702928	23.5691173709528	0.274766380390424	43.8045074392567	0.784872331848573	29.3349456223998	0.354302468121854	49.7658842011	0.830881193006397	24.6704312111622	0.278418375922522	42.6928278004941	0.80135981026934
75	26.546020373532	0.272551972566659	44.7190147498641	0.565053455723483	27.3084232828267	0.315869719148756	47.7927676832555	0.597892753032025	52.9220919898165	0.488821909316016	51.3289393663656	0.648352117748359	45.3784516609815	0.355515039163848	68.4159191203869	0.657620104149916	59.308785283677	0.59936792648458	65.92335783997	0.675215419090447	35.7705880589841	0.453300274173272	59.7821270999768	0.666900667058633	48.8476356273575	0.607104930576678	73.0455358058563	0.800791105886425	31.641928016282	0.36556832923697	50.1056657052116	0.629971545162669
100	28.8048417771822	0.314826124189213	47.5104522748325	0.618430267981463	30.1223237588092	0.390498349884076	53.2132893244709	0.729405927542368	58.9148074780707	0.593037130185499	56.3552344960244	0.777251596923358	51.9392896135861	0.426132594180668	77.2052904809794	0.78098538622243	65.716701776423	0.709758548658608	72.9624664268669	0.789164098525168	43.3078533666965	0.602545963469714	71.8408908416048	0.861002501507275	55.0214992024416	0.716340962676395	82.8055965889926	0.959948916488552	36.2777578259754	0.458112729569478	57.297575437806	0.779122755676321
150	30.9547130260341	0.385104187768475	51.5723608864023	0.80695811177918	34.0982171709834	0.502049417060256	59.3375365215141	0.917516878416312	66.2046152131471	0.753178887299266	62.5024983625568	0.992091718022497	59.3691268966684	0.531599443910468	88.3254955397122	0.978384956174573	72.5302155227955	0.890209610832289	81.2249724528512	1.03650771242372	52.67681897554	0.785068190928658	83.5976570682892	1.09616930406913	62.4147984486378	0.868281580312752	93.0077414697045	1.17672259394194	42.3444978155454	0.59937858373663	64.3109023900455	0.975507594623717



==> figures/vel_10_20.txt <==
data	model-tr	model-tr-std	model-rot	model-rot-std	param-tr	param-tr-std	param-rot	param-rot-std	vp-tr	vp-tr-std	vp-rot	vp-rot-std	vo-tr	vo-tr-std	vo-rot	vo-rot-std	fp-tr	fp-tr-std	fp-rot	fp-rot-std	err-tr	err-tr-std	err-rot	err-rot-std
10	26.8411421998	0.2963969486	40.5236603337	0.5619149985	26.3259113229	0.2812474378	40.7853591168	0.5695164368	26.7193799859	0.2802739419	40.6531970469	0.5677958861	25.7759852237	0.2636909322	38.8965579541	0.5412525611	27.9881979405	0.2860462928	45.8696492679	0.5791461571	26.934582603	0.2972424741	41.7634622669	0.584351272
20	18.9504718084	0.1222713015	35.4060394268	0.292746537	22.2379419504	0.1403845847	38.3382778266	0.3138354061	19.6773932403	0.1254582375	35.9180285365	0.3000327541	18.4344933732	0.1167744382	34.2731525544	0.2806728671	21.2534094916	0.1282136449	39.4505100811	0.2984491166	21.5318180318	0.143634713	39.6382871711	0.3238937669
50	22.7108893706	0.2324479386	39.0292766433	0.6326468356	26.1602150233	0.2885961332	40.8745338421	0.7844953505	37.2036975085	0.367619144	43.9106849266	0.8046436683	32.076731951	0.3005830938	50.1317275744	0.7854229808	41.7895605405	0.4187465331	52.7108734311	0.8234790743	23.048643865	0.2641692097	41.4298407546	0.793250174
75	26.5460203735	0.2725519726	44.7190147499	0.5650534557	32.5616358435	0.3757415993	47.1469329518	0.6273096456	54.9804715621	0.5489429183	52.0758681404	0.6806385033	45.9253134815	0.4320532081	65.6520789887	0.6242408009	59.1830664169	0.6081350562	67.5699961603	0.7071877016	27.2567978255	0.3169638827	47.2238611872	0.6160465062
100	28.8048417772	0.3148261242	47.5104522748	0.618430268	35.8954674886	0.4544415989	50.8578158604	0.7188785849	61.4686063011	0.6704610942	57.7355727783	0.8107365486	52.1404126775	0.5270262915	74.2971042331	0.7459043644	65.1473202169	0.711298135	76.4070746676	0.8353502355	29.5146121581	0.3734698547	50.5104751696	0.7347326833
150	30.954713026	0.3851041878	51.5723608864	0.8069581118	41.1316826403	0.5946287119	54.9699143146	0.9074194668	70.0612199102	0.8621817997	64.5734453056	1.0429979171	59.5819683486	0.6785195122	82.9231061184	0.9196022643	71.6890718755	0.8903796379	84.5609063243	1.0590960855	33.1259910543	0.4789926413	54.5680263667	0.9196842271
200	30.4249216077	0.4166935657	52.1943682278	0.920570745	44.3867555011	0.699331893	57.8798229923	1.0650785989	72.9847831463	0.9868815162	67.6333943569	1.2111319423	61.6659144775	0.7833220812	85.1777312522	1.0572627125	74.2999071491	1.0165707152	87.8343075512	1.221216524	35.2154248796	0.5553364349	55.1834466264	1.0337155241
300	31.4082223628	0.5097201965	52.0981835223	1.0329761205	48.2482651866	0.891114589	55.8492274844	1.2007586188	75.7330332498	1.2348174198	69.8252326629	1.4626359598	64.5920406106	1.0234975393	84.2284618654	1.2507616703	77.0419651267	1.2784879348	87.8021798129	1.4739362567	39.4327940852	0.7201600847	54.7067512998	1.1625801386



==> figures/vel_20_50.txt <==
data	model-tr	model-tr-std	model-rot	model-rot-std	param-tr	param-tr-std	param-rot	param-rot-std	vp-tr	vp-tr-std	vp-rot	vp-rot-std	vo-tr	vo-tr-std	vo-rot	vo-rot-std	fp-tr	fp-tr-std	fp-rot	fp-rot-std	err-tr	err-tr-std	err-rot	err-rot-std
10	26.8411421998	0.2963969486	40.5236603337	0.5619149985	26.6481617134	0.2964022257	41.3994467439	0.5735767459	30.5034361017	0.3055221954	46.0361810813	0.6124892088	31.4070962606	0.3116822057	45.8418237568	0.5989035082	32.298276582	0.3249973988	51.7804379358	0.6420665941	28.0794821426	0.3058965866	44.2967427995	0.606889309
20	18.9504718084	0.1222713015	35.4060394268	0.292746537	19.4901887247	0.131122386	36.8496651182	0.3039999295	20.0747900705	0.12765897	36.9972330173	0.3075903065	19.3912303843	0.1202480343	35.1355760416	0.2879030012	21.163230498	0.1290135583	40.2445393703	0.3148546827	20.9656282729	0.1437346185	38.7624541211	0.3159457086
50	22.7108893706	0.2324479386	39.0292766433	0.6326468356	17.8014403467	0.2092029827	34.8857264002	0.7451970155	18.3334459875	0.2059657461	35.0162134162	0.7526646021	16.5934985686	0.188655729	34.0778193859	0.7368255872	19.2943150534	0.2073617335	36.3682553711	0.7583731342	19.5915193379	0.2337789516	37.8516661627	0.7786397589
75	26.5460203735	0.2725519726	44.7190147499	0.5650534557	18.5434372784	0.2155505789	36.8719542576	0.4980942321	21.0932458619	0.22605557	35.3638732158	0.4999416665	18.7635347604	0.2061565296	36.4776667091	0.4934243229	22.0616481462	0.2344950537	38.9732871629	0.5113435308	20.2950693225	0.2421247719	39.4476718514	0.5429002136
100	28.8048417772	0.3148261242	47.5104522748	0.618430268	20.2142419839	0.2542044169	40.189020546	0.5858622399	25.8227390684	0.299750491	38.4355695354	0.5978396206	22.3465159115	0.2651883488	39.6625096081	0.5903961963	26.0959168222	0.2985419933	43.266993138	0.6130908612	21.3194688195	0.276745774	42.0252898169	0.6363678327
150	30.954713026	0.3851041878	51.5723608864	0.8069581118	22.5718705176	0.3253834697	43.9543340587	0.7385901455	33.0101915	0.4175537042	40.5261846225	0.7369794555	27.4360008011	0.3599955903	41.8375532906	0.7065154364	31.8385219308	0.4121593272	47.5230135814	0.7614614786	22.4031156587	0.3357974017	41.9366768543	0.7534579204
200	30.4249216077	0.4166935657	52.1943682278	0.920570745	24.6516027597	0.3831980646	45.9693226161	0.8591586979	36.8128447101	0.5023983247	43.5519723572	0.8955136752	30.476402902	0.4427214436	43.4345189113	0.8341291352	35.3249068464	0.4906509691	49.4387283852	0.8929954926	23.8553112898	0.3998118588	43.6991109611	0.8885177111
300	31.4082223628	0.5097201965	52.0981835223	1.0329761205	29.09899687	0.5229952543	46.5331568287	0.9820927479	42.6169867926	0.7103657919	44.2102131449	1.0438430298	35.4531287851	0.6414308827	44.0020582059	0.9735276902	40.1105430315	0.7089981961	51.0106902368	1.0717990545	27.6384335831	0.513654062	45.1772249117	1.0215870703


